Bidirectional, Analog Current Source Benchmarked with Gray Molasses-Assisted Stray Magnetic Field Compensation

In ultracold-atom and ion experiments, flexible control of the direction and amplitude of a uniform magnetic field is necessary. It is achieved almost exclusively by controlling the current flowing through coils surrounding the experimental chamber. Here, we present the design and characterization of a modular, analog electronic circuit that enables three-dimensional control of a magnetic field via the amplitude and direction of a current flowing through three perpendicular pairs of coils. Each pair is controlled by one module, and we are able to continuously change the current flowing thorough the coils in the $\pm$4 A range using analog waveforms such that smooth crossing through zero as the current's direction changes is possible. With the electrical current stability at the 10$^{-5}$ level, the designed circuit enables state-of-the-art ultracold experiments. As a benchmark, we use the circuit to compensate stray magnetic fields that hinder efficient sub-Doppler cooling of alkali atoms in gray molasses. We demonstrate how such compensation can be achieved without actually measuring the stray fields present, thus speeding up the process of optimization of various laser cooling stages.

==> supplementary_materials/BOM.csv <==
"Qty";"Value";"Device";"Package";"Parts";"Description";"CREATED_BY";"DIGIKEY_PART_NUMBER";"MANUFACTURER";"MANUFACTURER_PART_NUMBER";"MF";"MPN";"OC_FARNELL";"OC_NEWARK";"PACKAGE";"POPULARITY";"PROD_ID";"SPICEPREFIX";"SUPPLIER";"VALUE";"VENDOR";
"2";"";"AK300/2";"AK300/2";"X1, X2";"CONNECTOR";"";"";"";"";"";"";"unknown";"unknown";"";"16";"";"";"";"";"";
"1";"";"C7.5/3";"C7.5B3";"CD";"CAPACITOR";"";"";"";"";"";"";"";"";"";"5";"";"";"";"";"";
"2";"";"CONN_02";"1X02";"J1, J2";"Multi connection point. Often used as Generic Header-pin footprint for 0.1 inch spaced/style header connections";"";"";"";"";"";"";"";"";"";"";"";"";"";"";"";
"1";"";"CONN_03";"1X03";"J4";"Multi connection point. Often used as Generic Header-pin footprint for 0.1 inch spaced/style header connections";"";"";"";"";"";"";"";"";"";"";"";"";"";"";"";
"1";"";"SW_DIP-5";"EDG-05";"SW1";"DIP SWITCH";"";"";"";"";"";"";"";"";"";"0";"";"";"";"";"";
"1";"0.1";"R-EU_R2512";"R2512";"R_SENSE";"RESISTOR, European symbol";"";"";"";"";"";"";"";"";"";"0";"";"R";"";"";"";
"22";"0.1u";"C-EUC0805";"C0805";"C5, C7, C11, C12, C13, C14, C15, C16, C17, C18, C19, C20, C21, C24, C25, C26, C27, C28, C29, C31, C32, CI5";"CAPACITOR, European symbol";"";"";"";"";"";"";"";"";"";"88";"";"C";"";"";"";
"2";"0.33u";"C-EUC0805";"C0805";"C22, C23";"CAPACITOR, European symbol";"";"";"";"";"";"";"";"";"";"88";"";"C";"";"";"";
"1";"0.47u";"C-EUC0805";"C0805";"CI4";"CAPACITOR, European symbol";"";"";"";"";"";"";"";"";"";"88";"";"C";"";"";"";
"2";"1-227161-0";"1-227161-0";"AMP_227161";"MON_OUT, X3";"JACK,  RIGHT ANGLE, 50 OHM, PCB, BNC";"";"";"";"";"TYCO ELECTRONICS";"1-227161";"unknown";"33B3200";"";"0";"";"";"";"";"";
"2";"100k";"R-EU_R2012";"R2012";"R41, R42";"RESISTOR, European symbol";"";"";"";"";"";"";"";"";"";"0";"";"R";"";"";"";
"2";"100p";"C-EUC0805";"C0805";"C3, C4";"CAPACITOR, European symbol";"";"";"";"";"";"";"";"";"";"88";"";"C";"";"";"";
"3";"10k";"R-EU_0204/7";"0204/7";"RD, RP1, RP2";"RESISTOR, European symbol";"";"";"";"";"";"";"";"";"";"79";"";"R";"";"";"";
"19";"10k";"R-EU_R2012";"R2012";"R1, R3, R13, R14, R20, R21, R22, R25, R26, R27, R28, R31, R32, R33, R34, R35, R36, R37, R38";"RESISTOR, European symbol";"";"";"";"";"";"";"";"";"";"0";"";"R";"";"";"";
"2";"10n";"C-EUC0805";"C0805";"C9, C10";"CAPACITOR, European symbol";"";"";"";"";"";"";"";"";"";"88";"";"C";"";"";"";
"1";"10u";"C-EUC0805";"C0805";"CI1";"CAPACITOR, European symbol";"";"";"";"";"";"";"";"";"";"88";"";"C";"";"";"";
"2";"10u";"C-EUC1206";"C1206";"C6, C8";"CAPACITOR, European symbol";"";"";"";"";"";"";"";"";"";"54";"";"C";"";"";"";
"1";"10u";"CPOL-EUE1.8-4";"E1,8-4";"C33";"POLARIZED CAPACITOR, European symbol";"";"";"";"";"";"";"";"";"";"12";"";"C";"";"";"";
"1";"1n";"C-EUC0805";"C0805";"C1";"CAPACITOR, European symbol";"";"";"";"";"";"";"";"";"";"88";"";"C";"";"";"";
"2";"1u";"C-EUC0805";"C0805";"C30, CI3";"CAPACITOR, European symbol";"";"";"";"";"";"";"";"";"";"88";"";"C";"";"";"";
"1";"2.2u";"C-EUC0805";"C0805";"CI2";"CAPACITOR, European symbol";"";"";"";"";"";"";"";"";"";"88";"";"C";"";"";"";
"1";"2.5k";"R-EU_R2012";"R2012";"R16";"RESISTOR, European symbol";"";"";"";"";"";"";"";"";"";"0";"";"R";"";"";"";
"4";"20k";"R-EU_R2012";"R2012";"R7, R9, R23, R24";"RESISTOR, European symbol";"";"";"";"";"";"";"";"";"";"0";"";"R";"";"";"";
"2";"20k";"TRIM_EU-B64Y";"B64Y";"R29, R39";"POTENTIOMETER";"";"";"";"";"";"";"";"";"";"0";"";"";"";"";"";
"1";"220p";"C-EUC0805";"C0805";"C2";"CAPACITOR, European symbol";"";"";"";"";"";"";"";"";"";"88";"";"C";"";"";"";
"1";"22k";"R-EU_R2012";"R2012";"R5";"RESISTOR, European symbol";"";"";"";"";"";"";"";"";"";"0";"";"R";"";"";"";
"1";"2M";"R-EU_R2012";"R2012";"R6";"RESISTOR, European symbol";"";"";"";"";"";"";"";"";"";"0";"";"R";"";"";"";
"2";"2N7002,215";"2N7002,215";"SOT23-3";"Q1, Q2";"MOSFET N-CH 60V 300MA SOT-23";"PCBLayout.com";"1727-2764-1-ND";"Nexperia USA Inc.";"";"";"2N7002,215";"";"";"SOT-23-3";"";"";"";"";"";"";
"4";"2k";"R-EU_R2012";"R2012";"R8, R10, R11, R12";"RESISTOR, European symbol";"";"";"";"";"";"";"";"";"";"0";"";"R";"";"";"";
"1";"499";"R-EU_R2012";"R2012";"R19";"RESISTOR, European symbol";"";"";"";"";"";"";"";"";"";"0";"";"R";"";"";"";
"2";"499R";"R-EU_R2012";"R2012";"R40, R43";"RESISTOR, European symbol";"";"";"";"";"";"";"";"";"";"0";"";"R";"";"";"";
"3";"4k99";"R-EU_R2012";"R2012";"R15, R17, R18";"RESISTOR, European symbol";"";"";"";"";"";"";"";"";"";"0";"";"R";"";"";"";
"1";"51";"R-EU_R2012";"R2012";"R30";"RESISTOR, European symbol";"";"";"";"";"";"";"";"";"";"0";"";"R";"";"";"";
"1";"74AHC1G08DCK";"74AHC1G08DCK";"SC70-5";"IC1";"2-input AND gate";"";"";"";"";"";"";"";"";"";"0";"";"";"";"";"";
"2";"91k";"R-EU_R2012";"R2012";"R2, R4";"RESISTOR, European symbol";"";"";"";"";"";"";"";"";"";"0";"";"R";"";"";"";
"1";"AD8421";"AD8421";"SOIC-8";"U4";"";"";"";"";"";"";"";"";"";"";"";"";"";"";"";"";
"1";"BUF634U";"BUF634U";"SO08";"IC9";"250mA High-Speed Buffer";"";"";"";"";"TEXAS INSTRUMENTS";"BUF634U";"4733617";"27C6567";"";"9";"";"";"";"";"";
"1";"INA170EA/250";"INA170EA/250";"SOP65P490X110-8N";"U3";"Bidirectional CURRENT SHUNT MONITOR";"";"";"";"";"";"INA170EA/250";"-";"74C9833";"MSOP-8";"";"";"";"Texas Instruments";"";"";
"1";"L7805";"L7805";"D2PAK";"U5";"";"";"";"";"";"";"";"";"";"";"";"";"";"";"";"";
"1";"L7905";"L7905";"D2PAK";"U6";"";"";"";"";"";"";"";"";"";"";"";"";"";"";"";"";
"2";"NFM3DC";"NFM3DC";"NFM3DC";"CF2, CF3";"EMIFIL(R) (Capacitor type) Single Circuit Type for Signal Lines";"";"";"";"";"FARNELL";"NFM3DCC470U1H3L";"9528288";"38K6023";"";"";"";"";"";"";"";
"6";"OP07CR";"OP07CR";"SO08";"IC3, IC4, IC5, IC6, IC7, IC8";"OP AMP";"";"";"";"";"";"";"";"";"";"0";"";"";"";"";"";
"1";"OPA2227D";"OPA2227D";"SO08";"IC2";"High Precision, Low Noise OPERATIONAL AMPLIFIERS";"";"";"";"";"";"";"";"";"";"0";"";"";"";"";"";
"2";"OPA549T";"OPA549T";"TO-220-11";"U1, U2";"";"";"";"";"OPA549T";"";"";"";"";"";"";"";"";"";"";"Texas Instruments";
"1";"TL32WO";"TL32WO";"TL3XWO";"S2";"TINY SWITCH ON - MOM";"";"";"";"";"";"";"";"";"";"0";"";"";"";"";"";
"3";"green";"LED-RED1206";"LED-1206";"D1, D2, D3";"Red SMD LED";"";"";"";"";"";"";"";"";"";"";"DIO-09912";"";"";"RED";"";


==> supplementary_materials/gerbers/Assembly/PnP_current_source_compensation_back.txt <==
C5	6.17	49.00	0.00	0.1u	C0805
C6	5.77	52.30	0.00	10u	C1206
C7	36.70	50.93	0.00	0.1u	C0805
C8	36.17	53.92	0.00	10u	C1206
D1	75.67	1.96	180.00	green	LED-1206
IC1	73.96	8.84	270.00	74AHC1G08DCK	SC70-5
Q1	78.82	12.55	270.00	2N7002,215	SOT23-3
Q2	78.79	8.81	270.00	2N7002,215	SOT23-3
R19	73.00	5.26	270.00	499	R2012
R_SENSE	35.31	42.19	180.00	0.1	R2512


==> supplementary_materials/gerbers/Assembly/PnP_current_source_compensation_front.txt <==
C1	17.22	38.15	0.00	1n	C0805
C10	46.05	51.99	0.00	10n	C0805
C11	39.47	34.11	0.00	0.1u	C0805
C12	6.12	17.50	180.00	0.1u	C0805
C13	22.83	34.67	90.00	0.1u	C0805
C14	20.35	26.39	180.00	0.1u	C0805
C15	11.48	10.67	270.00	0.1u	C0805
C16	12.70	14.81	270.00	0.1u	C0805
C17	20.22	20.98	270.00	0.1u	C0805
C18	22.99	13.59	270.00	0.1u	C0805
C19	30.25	21.01	270.00	0.1u	C0805
C2	13.18	44.25	0.00	220p	C0805
C20	65.51	16.56	0.00	0.1u	C0805
C21	59.99	23.20	90.00	0.1u	C0805
C22	71.35	30.56	0.00	0.33u	C0805
C23	91.01	24.84	270.00	0.33u	C0805
C24	71.22	40.34	0.00	0.1u	C0805
C25	78.26	32.16	270.00	0.1u	C0805
C26	46.10	29.92	270.00	0.1u	C0805
C27	39.34	25.98	180.00	0.1u	C0805
C28	38.91	14.50	180.00	0.1u	C0805
C29	40.54	21.87	180.00	0.1u	C0805
C3	34.16	51.56	180.00	100p	C0805
C30	77.01	43.10	90.00	1u	C0805
C31	53.31	17.42	0.00	0.1u	C0805
C32	47.88	23.75	90.00	0.1u	C0805
C4	27.79	57.61	180.00	100p	C0805
C9	15.57	59.59	0.00	10n	C0805
CF2	76.28	38.09	180.00	NFM3DC	NFM3DC
CF3	83.35	36.09	90.00	NFM3DC	NFM3DC
CI1	24.54	6.30	270.00	10u	C0805
CI2	27.08	6.30	270.00	2.2u	C0805
CI3	29.62	6.30	270.00	1u	C0805
CI4	32.16	6.30	270.00	0.47u	C0805
CI5	34.70	6.30	270.00	0.1u	C0805
D2	91.34	31.45	270.00	green	LED-1206
D3	91.34	39.95	270.00	green	LED-1206
IC2	27.84	16.46	90.00	OPA2227D	SO08
IC3	51.61	22.35	180.00	OP07CR	SO08
IC4	63.58	21.46	180.00	OP07CR	SO08
IC5	41.05	29.57	270.00	OP07CR	SO08
IC6	20.35	30.05	270.00	OP07CR	SO08
IC7	7.67	12.42	0.00	OP07CR	SO08
IC8	17.63	16.48	90.00	OP07CR	SO08
IC9	83.57	56.16	90.00	BUF634U	SO08
R1	20.29	37.29	90.00	10k	R2012
R10	24.74	58.62	270.00	2k	R2012
R11	48.34	45.92	0.00	2k	R2012
R12	35.94	45.92	0.00	2k	R2012
R13	47.24	59.61	180.00	10k	R2012
R14	51.26	59.61	180.00	10k	R2012
R15	31.98	34.19	0.00	4k99	R2012
R16	31.98	36.27	0.00	2.5k	R2012
R17	15.57	57.51	0.00	4k99	R2012
R18	47.32	57.10	180.00	4k99	R2012
R2	20.29	41.35	90.00	91k	R2012
R20	87.48	12.29	180.00	10k	R2012
R21	48.36	29.97	90.00	10k	R2012
R22	47.24	26.75	0.00	10k	R2012
R23	35.10	19.84	0.00	20k	R2012
R24	35.10	17.78	0.00	20k	R2012
R25	32.05	12.95	0.00	10k	R2012
R26	34.24	15.54	0.00	10k	R2012
R27	33.27	22.00	180.00	10k	R2012
R28	14.22	26.67	90.00	10k	R2012
R3	10.13	37.31	90.00	10k	R2012
R30	62.43	15.85	90.00	51	R2012
R31	13.72	30.81	0.00	10k	R2012
R32	20.32	24.10	180.00	10k	R2012
R33	19.41	34.19	0.00	10k	R2012
R34	88.90	53.98	270.00	10k	R2012
R35	12.17	26.67	90.00	10k	R2012
R36	88.87	57.20	270.00	10k	R2012
R37	6.17	2.13	180.00	10k	R2012
R38	14.27	6.88	180.00	10k	R2012
R4	10.13	41.35	90.00	91k	R2012
R40	90.50	34.59	180.00	499R	R2012
R41	42.95	14.53	180.00	100k	R2012
R42	45.24	22.38	270.00	100k	R2012
R43	90.50	36.47	0.00	499R	R2012
R5	17.22	42.19	0.00	22k	R2012
R6	13.18	42.19	0.00	2M	R2012
R7	34.16	53.59	0.00	20k	R2012
R8	31.12	52.58	270.00	2k	R2012
R9	27.79	59.64	0.00	20k	R2012
U3	35.71	36.30	270.00	INA170EA/250	SOP65P490X110-8N
U4	42.37	18.14	180.00	AD8421	SOIC-8
U5	65.30	35.26	90.00	L7805	D2PAK
U6	83.21	26.11	180.00	L7905	D2PAK


==> supplementary_materials/gerbers/Assembly/current_source_compensation.txt <==
Partlist exported from /Users/jakubdobosz/Documents/EAGLE/projects/current_source_compensation_v1.5/current_source_compensation.sch at 24.09.2021 11:17

Qty Value        Device        Package          Parts                                                                                                      Description                                                                                                     CREATED_BY    DIGIKEY_PART_NUMBER MANUFACTURER      MANUFACTURER_PART_NUMBER MF                MPN             OC_FARNELL OC_NEWARK PACKAGE  POPULARITY PROD_ID   SPICEPREFIX SUPPLIER          VALUE VENDOR           
2                AK300/2       AK300/2          X1, X2                                                                                                     CONNECTOR                                                                                                                                                                                                                      unknown    unknown            16                                                                        
1                C7.5/3        C7.5B3           CD                                                                                                         CAPACITOR                                                                                                                                                                                                                                                    5                                                                         
2                CONN_02       1X02             J1, J2                                                                                                     Multi connection point. Often used as Generic Header-pin footprint for 0.1 inch spaced/style header connections                                                                                                                                                                                                                        
1                CONN_03       1X03             J4                                                                                                         Multi connection point. Often used as Generic Header-pin footprint for 0.1 inch spaced/style header connections                                                                                                                                                                                                                        
1                SW_DIP-5      EDG-05           SW1                                                                                                        DIP SWITCH                                                                                                                                                                                                                                                   0                                                                         
1   0.1          R-EU_R2512    R2512            R_SENSE                                                                                                    RESISTOR, European symbol                                                                                                                                                                                                                                    0                    R                                                    
22  0.1u         C-EUC0805     C0805            C5, C7, C11, C12, C13, C14, C15, C16, C17, C18, C19, C20, C21, C24, C25, C26, C27, C28, C29, C31, C32, CI5 CAPACITOR, European symbol                                                                                                                                                                                                                                   88                   C                                                    
2   0.33u        C-EUC0805     C0805            C22, C23                                                                                                   CAPACITOR, European symbol                                                                                                                                                                                                                                   88                   C                                                    
1   0.47u        C-EUC0805     C0805            CI4                                                                                                        CAPACITOR, European symbol                                                                                                                                                                                                                                   88                   C                                                    
2   1-227161-0   1-227161-0    AMP_227161       MON_OUT, X3                                                                                                JACK,  RIGHT ANGLE, 50 OHM, PCB, BNC                                                                                                                                                         TYCO ELECTRONICS  1-227161        unknown    33B3200            0                                                                         
2   100k         R-EU_R2012    R2012            R41, R42                                                                                                   RESISTOR, European symbol                                                                                                                                                                                                                                    0                    R                                                    
2   100p         C-EUC0805     C0805            C3, C4                                                                                                     CAPACITOR, European symbol                                                                                                                                                                                                                                   88                   C                                                    
3   10k          R-EU_0204/7   0204/7           RD, RP1, RP2                                                                                               RESISTOR, European symbol                                                                                                                                                                                                                                    79                   R                                                    
19  10k          R-EU_R2012    R2012            R1, R3, R13, R14, R20, R21, R22, R25, R26, R27, R28, R31, R32, R33, R34, R35, R36, R37, R38                RESISTOR, European symbol                                                                                                                                                                                                                                    0                    R                                                    
2   10n          C-EUC0805     C0805            C9, C10                                                                                                    CAPACITOR, European symbol                                                                                                                                                                                                                                   88                   C                                                    
1   10u          C-EUC0805     C0805            CI1                                                                                                        CAPACITOR, European symbol                                                                                                                                                                                                                                   88                   C                                                    
2   10u          C-EUC1206     C1206            C6, C8                                                                                                     CAPACITOR, European symbol                                                                                                                                                                                                                                   54                   C                                                    
1   10u          CPOL-EUE1.8-4 E1,8-4           C33                                                                                                        POLARIZED CAPACITOR, European symbol                                                                                                                                                                                                                         12                   C                                                    
1   1n           C-EUC0805     C0805            C1                                                                                                         CAPACITOR, European symbol                                                                                                                                                                                                                                   88                   C                                                    
2   1u           C-EUC0805     C0805            C30, CI3                                                                                                   CAPACITOR, European symbol                                                                                                                                                                                                                                   88                   C                                                    
1   2.2u         C-EUC0805     C0805            CI2                                                                                                        CAPACITOR, European symbol                                                                                                                                                                                                                                   88                   C                                                    
1   2.5k         R-EU_R2012    R2012            R16                                                                                                        RESISTOR, European symbol                                                                                                                                                                                                                                    0                    R                                                    
4   20k          R-EU_R2012    R2012            R7, R9, R23, R24                                                                                           RESISTOR, European symbol                                                                                                                                                                                                                                    0                    R                                                    
2   20k          TRIM_EU-B64Y  B64Y             R29, R39                                                                                                   POTENTIOMETER                                                                                                                                                                                                                                                0                                                                         
1   220p         C-EUC0805     C0805            C2                                                                                                         CAPACITOR, European symbol                                                                                                                                                                                                                                   88                   C                                                    
1   22k          R-EU_R2012    R2012            R5                                                                                                         RESISTOR, European symbol                                                                                                                                                                                                                                    0                    R                                                    
1   2M           R-EU_R2012    R2012            R6                                                                                                         RESISTOR, European symbol                                                                                                                                                                                                                                    0                    R                                                    
2   2N7002,215   2N7002,215    SOT23-3          Q1, Q2                                                                                                     MOSFET N-CH 60V 300MA SOT-23                                                                                    PCBLayout.com 1727-2764-1-ND      Nexperia USA Inc.                                            2N7002,215                           SOT-23-3                                                                           
4   2k           R-EU_R2012    R2012            R8, R10, R11, R12                                                                                          RESISTOR, European symbol                                                                                                                                                                                                                                    0                    R                                                    
1   499          R-EU_R2012    R2012            R19                                                                                                        RESISTOR, European symbol                                                                                                                                                                                                                                    0                    R                                                    
2   499R         R-EU_R2012    R2012            R40, R43                                                                                                   RESISTOR, European symbol                                                                                                                                                                                                                                    0                    R                                                    
3   4k99         R-EU_R2012    R2012            R15, R17, R18                                                                                              RESISTOR, European symbol                                                                                                                                                                                                                                    0                    R                                                    
1   51           R-EU_R2012    R2012            R30                                                                                                        RESISTOR, European symbol                                                                                                                                                                                                                                    0                    R                                                    
1   74AHC1G08DCK 74AHC1G08DCK  SC70-5           IC1                                                                                                        2-input AND gate                                                                                                                                                                                                                                             0                                                                         
2   91k          R-EU_R2012    R2012            R2, R4                                                                                                     RESISTOR, European symbol                                                                                                                                                                                                                                    0                    R                                                    
1   AD8421       AD8421        SOIC-8           U4                                                                                                                                                                                                                                                                                                                                                                                                                                                
1   BUF634U      BUF634U       SO08             IC9                                                                                                        250mA High-Speed Buffer                                                                                                                                                                      TEXAS INSTRUMENTS BUF634U         4733617    27C6567            9                                                                         
1   INA170EA/250 INA170EA/250  SOP65P490X110-8N U3                                                                                                         Bidirectional CURRENT SHUNT MONITOR                                                                                                                                                                            INA170EA/250    -          74C9833   MSOP-8                                    Texas Instruments                        
1   L7805        L7805         D2PAK            U5                                                                                                                                                                                                                                                                                                                                                                                                                                                
1   L7905        L7905         D2PAK            U6                                                                                                                                                                                                                                                                                                                                                                                                                                                
2   NFM3DC       NFM3DC        NFM3DC           CF2, CF3                                                                                                   EMIFIL(R) (Capacitor type) Single Circuit Type for Signal Lines                                                                                                                              FARNELL           NFM3DCC470U1H3L 9528288    38K6023                                                                                      
6   OP07CR       OP07CR        SO08             IC3, IC4, IC5, IC6, IC7, IC8                                                                               OP AMP                                                                                                                                                                                                                                                       0                                                                         
1   OPA2227D     OPA2227D      SO08             IC2                                                                                                        High Precision, Low Noise OPERATIONAL AMPLIFIERS                                                                                                                                                                                                             0                                                                         
2   OPA549T      OPA549T       TO-220-11        U1, U2                                                                                                                                                                                                                                                                         OPA549T                                                                                                                                           Texas Instruments
1   TL32WO       TL32WO        TL3XWO           S2                                                                                                         TINY SWITCH ON - MOM                                                                                                                                                                                                                                         0                                                                         
3   green        LED-RED1206   LED-1206         D1, D2, D3                                                                                                 Red SMD LED                                                                                                                                                                                                                                                             DIO-09912                               RED                    

